Truthful Production Uncertainty in Electricity Markets: A Two-Stage Mechanism

Renewable power sources have low production costs, but may result in high balancing costs due to the inherent production uncertainty. Current day-ahead markets elicit only point production profiles and neglect the degree of uncertainty associated with each generating asset, preventing the market operator from accounting for balancing costs in day-ahead dispatch and ancillary service procurement. This increases the total system cost and undermines market efficiency, especially in renewable-heavy power systems. To address this, we propose a new market clearing paradigm based on a two-stage mechanism, where producers report their production forecast distribution in the day-ahead stage, followed by the realized production in the real-time stage. By extending the Vickrey-Clarke-Groves (VCG) payments to the two-stage setting, we show appealing properties in terms of incentive compatibility and individual rationality. An electricity market case study validates the theoretical claims, illustrating the effectiveness of the proposed mechanism in reducing system cost.

==> ic.csv <==
x,a,b,c,d,e
1,112.69,89.73,42.19,-18.13,-131.88
2,113.07,92.64,47.69,-14.4,-127.6
3,112.28,95.47,57.73,8.34,-113.83
4,108.07,93.01,61.09,29.49,-89.23
5,100.53,86.62,58.01,35.19,-61.54
6,82.81,71.89,-0.,-0.,-37.39
7,0,0,0,0,0
8,0,0,0,0,0

==> payments_flex.csv <==
x,firstpayments,secondpayments,secondpaymentsstd
1,131.68,42.68,65
2,126.54,25.33,69
3,124.30,22.21,65
4,109.54,-23.95,56
5,114.84,-28.89,65

==> payments_unc.csv <==
x,firstpayments,secondpayments,secondpaymentsstd
1,115.47,2.92,23
2,98.00,-2.56,34
3,81.57,-19.52,48
4,60.07,-23.27,50
5,0,0.0000,0.000
